Spectral separation of the stochastic gravitational-wave background for LISA in the context of a modulated Galactic foreground

Within its observational band the Laser Interferometer Space Antenna, LISA, will simultaneously observe orbital modulated waveforms from Galactic white dwarf binaries, a binary black hole produced gravitational-wave background, and potentially a cosmologically created stochastic gravitational-wave background (SGWB). The overwhelming majority of stars end their lives as white dwarfs, making them very numerous in the Milky Way. We simulate Galactic white dwarf binary gravitational-wave emission based on distributions from various mock catalogs and determine a complex waveform from the Galactic foreground with $3.5 \times 10^{7}$ binaries. We describe the effects from the Galactic binary distribution population across mass, position within the Galaxy, core type, and orbital frequency distribution. We generate the modulated Galactic white dwarf signal detected by \textit{LISA} due to its orbital motion, and present a data analysis strategy to address it. The Fisher Information and Markov Chain Monte Carlo methods give an estimation of the \textit{LISA} noise and the parameters for the different signal classes. We estimate the detectable limits for the future LISA observation of the SGWB in the spectral domain with the 3 \textit{LISA} channels $A$, $E$, and $T$. We simultaneously estimate the Galactic foreground, the astrophysical and cosmological backgrounds. Assuming the expected astrophysical background and a Galactic foreground, a cosmological background energy density of around $\Omega_{GW,Cosmo} \approx 8 \times 10^{-13}$ could be detected by LISA. LISA will either detect a cosmologically produced SGWB, or set a limit that will have important consequences.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> response.txt <==
General response: 

Dear Editor, Referee,

We thank you for your comments on the paper draft.

We have taken care to respond to all of the referee's comments. The referee provided four points; we give a our responses to each below.

Sincerely,
Guillaume Boileau for the authors


Reviewer's Comment 1:
====================
I strongly recommend for future responses with referees to use bold-face for all changes or additions to the original manuscript. Its very hard to follow changes if they are not written in bold-face. I have a few additional minor comments.


Authors response 1 :
====================

We have put in bold the modifications made in response to the first set of referee comments. However, all of Section 7.1 was added in response to the first referee report, and for the sake of appearance this has not been put in bold.  In this second resubmission the text in red are the new modifications. 

Reviewer's Comment 2:
====================

Section 7.1. This sentence "We believe that are too few CVs to generate a significant foreground,..." That statement needs a reference. Also AMCVns are not mentioned at all in this section and in particular for AMCVns observational space density (Carter et al.) and theoretical space density estimates (Nelemans et al., Kremer et al.) vary by several orders of magnitude and number are not negligible.

Authors response 2 :
====================
 The new text in Section 7.1, in red, address the referee's points from the second report.

Reviewer's Comment 3:
====================
The authors added a paragraph about identifiable and resolvable on page 4. However, in this new paragraph ￼the authors write the following starting after the Lamberts et al. 2019 reference: " in red are the binaries with a SNR greater than 7 (Timpano et al. 2006) which we call Identifiable binaries, and the blue scatters are Identifiable binaries for a LISA bin " This does not make sense and should be corrected.

Authors response 3 :
====================

We have changed the text, again appearing in red, which is hopefully clearer. 

Reviewer's Comment 4:
====================
Because the authors did not use bold-face, I cannot check any additional new text for small mistakes and therefore strongly encourage all authors to carefully read through the manuscript to makes sure small mistakes (like the one in the comment before) are corrected. 

Authors response 4 :
====================
We took care to reread the text and corrected the previous typos that the referee had noted. Once again, the changes made in response to the first referee report are now appear in bold.

